Dynamic DV-QKD Networking in Fully-Meshed Software-Defined Optical Networks

We demonstrate for the first time a four-node trusted-node-free metro network configuration with dynamic discrete-variable quantum key distribution DV-QKD networking capabilities across four optical network nodes. The network allows the dynamic deployment of any QKD link between two nodes of the network, while a QKD-aware centralised software-defined networking (SDN) controller is utilised to provide dynamicity in switching and rerouting. The feasibility of coexisting a quantum channel with carrier-grade classical optical channels where both the quantum and classical channels are in the C-band over field-deployed metropolitan networks and laboratory-based fibres (<10km) is experimentally explored in terms of achievable quantum bit error rate, secret key rate as well as classical signal bit error rate. Moreover, coexistence analysis over multi-hops configuration using different switching scenarios is also presented. The secret key rate dropped 43% when coexisting one classical channel with 150 GHz spacing from the quantum channel for multiple links. This is due to the noise leakage from the Raman scattering into the 100 GHz bandwidth of the internal filter of the Bob DV-QKD unit. When coexisting four classical channels with 150 GHz spacing between the quantum and the nearest classical channel, the quantum channel deteriorates faster due to the combination of Raman noise, other nonlinearities and high aggregated launch power causing the QBER value to exceed the threshold of 6% leading the SKR to reach a value of zero bps at a launch power of 7 dB per channel. Furthermore, the coexistence of a quantum channel and six classical channels through a field-deployed fibre test network is examined.

==> sdn_version_note.txt <==
Note on SDN versions: in this work the SDN starts the key generation process and waits for the keys to be available, then configures the client connection. This whole process usually takes 5-20 minutes.

In the next version, first the SDN checks if there are keys available in the database, and authorises the connection straight away, speeding up the process. Once the key generation is up and running, the key refresh rate can be increased, further improving security.

==> stats.dump.txt <==
From, Path, ID, Units, Latest, Average, Total, Min, Max, Rate, Updated, Parameters
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 30333.3, 3033.33, 3033.33, 5.53343e-06, 1571773985.348720266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 30333.3, 3033.33, 3033.33, 5.53343e-06, 1571773985.348720266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139819, 0.0140492, 0.3096, 0.0122248, 0.0157207, 5.08551e-11, 1571774079.13884268, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 30333.3, 3033.33, 3033.33, 5.53343e-06, 1571773985.348720266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139819, 0.0140492, 0.3096, 0.0122248, 0.0157207, 5.08551e-11, 1571774079.13884268, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 337937, 328528, 6870713, 288791, 395535, 0.00122166, 1571774084.258819633, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 30333.3, 3033.33, 3033.33, 5.53343e-06, 1571773985.348720266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139819, 0.0140492, 0.3096, 0.0122248, 0.0157207, 5.08551e-11, 1571774079.13884268, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 337937, 328528, 6870713, 288791, 395535, 0.00122166, 1571774084.258819633, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1217.95, 1406.1, 33131.1, 679.975, 2412.22, 4.38959e-06, 1571774090.536718641, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143, 1571773375.751396714, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773375.751444365, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 27300, 3033.33, 3033.33, 3.72824e-06, 1571773437.164857133, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.013927, 0.0143112, 0.281697, 0.0122248, 0.0157207, 5.26069e-11, 1571773621.454979695, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 389056, 342952, 6237489, 288791, 395535, 0.00146051, 1571773626.908017266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1449.64, 1538.77, 30263.5, 679.975, 2412.22, 5.40143e-06, 1571773634.81328282, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 21400, 21368, 4662972, 35, 21400, 7.98573e-05, 1571773644.144181685, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773644.144229514, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 31, 21400, 1, 56, 9.32912e-08, 1571773644.144235978, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139216, 0.0141164, 0.295618, 0.0122248, 0.0157207, 7.62318e-11, 1571773804.77107419, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 295287, 319119, 6532776, 288791, 395535, 0.00163388, 1571773807.636446176, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1649.72, 1594.25, 31913.2, 679.975, 2412.22, 9.21672e-06, 1571773813.73507329, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 22826, 22800, 5394782, 35, 22826, 0.000127895, 1571773823.134073213, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773823.134115506, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 25, 25, 22826, 1, 56, 1.40076e-07, 1571773823.134121331, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 30333.3, 3033.33, 3033.33, 5.53343e-06, 1571773985.348720266, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0139819, 0.0140492, 0.3096, 0.0122248, 0.0157207, 5.08551e-11, 1571774079.13884268, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 337937, 328528, 6870713, 288791, 395535, 0.00122166, 1571774084.258819633, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1217.95, 1406.1, 33131.1, 679.975, 2412.22, 4.38959e-06, 1571774090.536718641, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 23984, 23942, 5933871, 35, 23984, 8.65892e-05, 1571774100.606904225, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 3033.33, 3033.33, 3033.33, 0, 1571769440.319116118, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Alignment:Visibility, 0, Percentage, 99.6, 99.6, 99.6, 99.6, 99.6, 0, 1571769506.337108789, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0.0137413, 0, 1571769707.842822386, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 293251, 293251, 293251, 293251, 293251, 0, 1571769710.661672827, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 679.975, 679.975, 679.975, 679.975, 679.975, 0, 1571769716.145188720, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 35, 35, 35, 35, 35, 0, 1571769726.172265536, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769726.172335500, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 35, 35, 35, 35, 35, 0, 1571769726.172342896, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 6066.66, 3033.33, 3033.33, 1.04501e-05, 1571769730.587191525, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 9099.99, 3033.33, 3033.33, 1.25728e-05, 1571769971.848953150, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0127756, 0.0132584, 0.0265169, 0.0127756, 0.0137413, 4.81627e-11, 1571769973.102080196, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302624, 297937, 595875, 293251, 302624, 0.00113488, 1571769977.319162173, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1133.68, 906.828, 1813.66, 679.975, 1133.68, 4.24698e-06, 1571769983.83881971, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 580, 558, 4438, 35, 580, 2.17419e-06, 1571769993.142051551, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571769993.142107586, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 21, 580, 11, 54, 4.12346e-08, 1571769993.142114857, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 12133.3, 3033.33, 3033.33, 1.60223e-05, 1571770161.168828457, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0122248, 0.0127416, 0.0387417, 0.0122248, 0.0137413, 4.84842e-11, 1571770225.242090673, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 395535, 346736, 991410, 293251, 395535, 0.00156987, 1571770229.274045289, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1557.82, 1232.32, 3371.48, 679.975, 1557.82, 6.13552e-06, 1571770236.986216958, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 1443, 1420, 23582, 35, 1443, 5.69224e-06, 1571770246.990488045, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770246.990539855, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 2, 22, 1443, 2, 54, 7.88945e-09, 1571770246.990548975, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 15166.6, 3033.33, 3033.33, 1.347e-05, 1571770386.360262887, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0125029, 0.0126223, 0.0512446, 0.0122248, 0.0137413, 5.55734e-11, 1571770450.222242456, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303578, 325157, 1294988, 293251, 395535, 0.00135816, 1571770452.795802347, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1370.96, 1301.64, 4742.44, 679.975, 1557.82, 6.19128e-06, 1571770458.420405991, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 2694, 2656, 78516, 35, 2694, 1.21903e-05, 1571770468.497744883, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770468.497799021, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 48, 37, 2694, 2, 54, 2.17199e-07, 1571770468.497806147, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 18200, 3033.33, 3033.33, 1.34728e-05, 1571770611.504835185, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131512, 0.0128867, 0.0643958, 0.0122248, 0.0137413, 5.85429e-11, 1571770674.864710498, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 306538, 315847, 1601526, 293251, 395535, 0.0013517, 1571770679.576364084, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1349.26, 1325.45, 6091.7, 679.975, 1557.82, 5.93893e-06, 1571770685.609578164, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 3836, 3816, 158209, 35, 3836, 1.69155e-05, 1571770695.662415452, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770695.662474214, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 11, 19, 3836, 1, 54, 4.85062e-08, 1571770695.662483227, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132926, 0.0130897, 0.0776884, 0.0122248, 0.0137413, 7.29885e-11, 1571770856.984111762, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303174, 309510, 1904700, 293251, 395535, 0.0016667, 1571770861.478084131, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1671.29, 1498.37, 7762.99, 679.975, 1671.29, 9.21323e-06, 1571770867.10927081, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 5033, 5008, 266148, 35, 5033, 2.78302e-05, 1571770877.68445552, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571770877.68504273, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0128306, 0.0129601, 0.090519, 0.0122248, 0.0137413, 6.9506e-11, 1571771041.581513787, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 302415, 305962, 2207115, 293251, 395535, 0.00164544, 1571771045.268085582, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1640.73, 1569.55, 9403.72, 679.975, 1671.29, 8.90167e-06, 1571771051.328821425, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 6200, 6176, 396736, 35, 6200, 3.37085e-05, 1571771061.377352665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771061.377400620, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 21233.3, 3033.33, 3033.33, 4.83381e-06, 1571771239.29023913, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0131792, 0.0130697, 0.103698, 0.0122248, 0.0137413, 5.02766e-11, 1571771303.715797647, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 379601, 342781, 2586716, 293251, 395535, 0.00144839, 1571771307.353442527, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1441.4, 1505.48, 10845.1, 679.975, 1671.29, 5.47324e-06, 1571771314.683682923, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 7409, 7368, 560961, 35, 7409, 2.81777e-05, 1571771324.715633544, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771324.715679884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 41, 40, 7409, 1, 55, 1.5593e-07, 1571771324.715686665, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0150299, 0.0140498, 0.118728, 0.0122248, 0.0150299, 8.34897e-11, 1571771483.737574873, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296046, 319413, 2882762, 293251, 395535, 0.00163654, 1571771488.252222279, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1652.94, 1579.21, 12498.1, 679.975, 1671.29, 9.22904e-06, 1571771493.785957707, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 8737, 8698, 771567, 35, 8737, 4.88947e-05, 1571771503.853108694, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771503.853155408, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 29, 38, 8737, 1, 56, 1.62291e-07, 1571771503.853163407, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0157207, 0.0148852, 0.134449, 0.0122248, 0.0157207, 8.62292e-11, 1571771666.50780312, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 290485, 304949, 3173247, 290485, 395535, 0.0016011, 1571771669.681174345, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1589.7, 1584.45, 14087.8, 679.975, 1671.29, 8.69977e-06, 1571771676.515595892, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 9859, 9834, 977414, 35, 9859, 5.40741e-05, 1571771686.562070206, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771686.562117804, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 1, 24, 9859, 1, 56, 5.48474e-09, 1571771686.562125186, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151125, 0.0149989, 0.149561, 0.0122248, 0.0157207, 8.18152e-11, 1571771850.766669242, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292965, 298957, 3466212, 290485, 395535, 0.00158273, 1571771854.782838236, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1587.75, 1586.1, 15675.5, 679.975, 1671.29, 8.60499e-06, 1571771861.31003100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 11006, 10981, 1229190, 35, 11006, 5.97684e-05, 1571771871.91244160, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571771871.91292129, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 20, 24, 11006, 1, 56, 1.08611e-07, 1571771871.91299118, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154495, 0.0152242, 0.165011, 0.0122248, 0.0157207, 8.59241e-11, 1571772030.571117636, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 294174, 296565, 3760386, 290485, 395535, 0.00163721, 1571772034.463596511, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1644.5, 1615.3, 17320, 679.975, 1671.29, 9.19316e-06, 1571772039.914210156, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 12135, 12108, 1496641, 35, 12135, 6.79984e-05, 1571772049.966517374, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772049.966573979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 26, 12135, 1, 56, 6.7242e-08, 1571772049.966580807, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0154929, 0.0153585, 0.180504, 0.0122248, 0.0157207, 8.50333e-11, 1571772212.769935309, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 288791, 292678, 4049177, 288791, 395535, 0.00159362, 1571772215.680689257, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1593.89, 1604.6, 18913.9, 679.975, 1671.29, 8.79698e-06, 1571772221.100363906, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 13288, 13264, 1815859, 35, 13288, 7.34984e-05, 1571772231.163144168, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772231.163193979, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0153642, 0.0153614, 0.195868, 0.0122248, 0.0157207, 6.33596e-11, 1571772455.261973713, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 289315, 290996, 4338492, 288791, 395535, 0.00118508, 1571772459.812610646, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1184.35, 1394.47, 20098.2, 679.975, 1671.29, 4.84829e-06, 1571772465.382776443, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 14399, 14378, 2149570, 35, 14399, 5.90413e-05, 1571772475.438775555, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772475.438822162, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 12, 20, 14399, 1, 56, 4.92045e-08, 1571772475.438830916, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0152192, 0.0152903, 0.211087, 0.0122248, 0.0157207, 1.24131e-10, 1571772577.868118988, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 291803, 4631102, 288791, 395535, 0.00241155, 1571772581.150603022, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 2412.22, 1903.35, 22510.5, 679.975, 2412.22, 1.98859e-05, 1571772586.685908853, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 15513, 15487, 2479783, 35, 15513, 0.000128252, 1571772596.732734208, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772596.732781015, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 3, 25, 15513, 1, 56, 2.48022e-08, 1571772596.732789158, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key:Line length, 4, Hz, 3033.33, 3033.33, 24266.6, 3033.33, 3033.33, 2.19088e-06, 1571772623.555521478, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0132812, 0.0142857, 0.224368, 0.0122248, 0.0157207, 5.72002e-11, 1571772810.56481948, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 324972, 308387, 4956074, 288791, 395535, 0.00138794, 1571772815.291327182, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1385.63, 1644.49, 23896.1, 679.975, 2412.22, 5.90814e-06, 1571772821.215725100, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 16690, 16648, 2850722, 35, 16690, 7.12983e-05, 1571772831.289530057, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571772831.289578306, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 43, 41, 16690, 1, 56, 1.83692e-07, 1571772831.289585307, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0138782, 0.014082, 0.238246, 0.0122248, 0.0157207, 7.72217e-11, 1571772989.776261513, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 303533, 305960, 5259607, 288791, 395535, 0.00168953, 1571772994.946955521, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1692.22, 1668.35, 25588.3, 679.975, 2412.22, 9.43429e-06, 1571773000.585491376, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 17913, 17891, 3284481, 35, 17913, 0.000100111, 1571773010.633805232, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773010.633852296, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 4, 21, 17913, 1, 56, 2.23549e-08, 1571773010.633858884, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0143471, 0.0142145, 0.252594, 0.0122248, 0.0157207, 7.76522e-11, 1571773174.538228382, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 296216, 301088, 5555823, 288791, 395535, 0.00160719, 1571773179.254207740, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1607.76, 1638.06, 27196.1, 679.975, 2412.22, 8.7264e-06, 1571773184.826621062, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 19140, 19091, 3748467, 35, 19140, 0.00010412, 1571773194.864010139, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Reserved Keys, 1, Count, 0, 0, 0, 0, 0, 0, 1571773194.864057958, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, Key Generation:Key Generated, 2, Count, 52, 48, 19140, 1, 56, 2.82875e-07, 1571773194.864064432, siteFrom=rack3.cqp:9000, siteName=Rack3
localhost:9000, ErrorCorrection:QBER, 1, Percentage, 0.0151763, 0.0146954, 0.26777, 0.0122248, 0.0157207, 8.33043e-11, 1571773356.717303639, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key size, 2, Count, 292610, 296849, 5848433, 288791, 395535, 0.00161422, 1571773360.524905838, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key:Key Rate, 3, Percentage, 1617.76, 1627.91, 28813.8, 679.975, 2412.22, 8.94418e-06, 1571773365.700089146, sessionActive=true, siteFrom=rack3.cqp:9000, to=rack6.cqp:39755, siteTo=192.168.100.6:9000, siteName=Rack3
localhost:9000, Key Generation:Unused Keys Available, 0, Count, 20246, 20218, 4182798, 35, 20246, 0.000112143
